Contribution of stripped nuclei to the ultracompact dwarf galaxy population in the Virgo Cluster

We use the hydrodynamical EAGLE simulation to predict the numbers, masses and radial distributions of tidally stripped galaxy nuclei in massive galaxy clusters, and compare these results to observations of ultra-compact dwarf galaxies (UCDs) in the Virgo cluster. We trace the merger trees of galaxies in massive galaxy clusters back in time and determine the numbers and masses of stripped nuclei from galaxies disrupted in mergers. The spatial distribution of stripped nuclei in the simulations is consistent with those of UCDs surrounding massive galaxies in the Virgo cluster. Additionally, the numbers of stripped nuclei are consistent with the numbers of M > $10^{7}~M_{\odot}$ UCDs around individual galaxies and in the Virgo cluster as a whole. The mass distributions in this mass range are also consistent. We find that the numbers of stripped nuclei surrounding individual galaxies correlates better with the stellar or halo mass of individual galaxies than the total cluster mass. We conclude that most high mass (M > $10^{7}~M_{\odot}$ UCDs are likely stripped nuclei. It is difficult to draw reliable conclusions about low mass (M < $10^{7}~M_{\odot}$ UCDs because of observational selection effects. We additionally predict that a few hundred stripped nuclei below a mass of $2~\times~10^{6}~M_{\odot}$ should exist in massive galaxies that will overlap in mass with the globular cluster population. Approximately 1-3 stripped nuclei in the process of forming also exist per massive galaxy.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
